Network Coding for Distributed Storage Systems

Peer-to-peer distributed storage systems provide reliable access to data through redundancy spread over nodes across the Internet. A key goal is to minimize the amount of bandwidth used to maintain that redundancy. Storing a file using an erasure code, in fragments spread across nodes, promises to require less redundancy and hence less maintenance bandwidth than simple replication to provide the same level of reliability. However, since fragments must be periodically replaced as nodes fail, a key question is how to generate a new fragment in a distributed way while transferring as little data as possible across the network. In this paper, we introduce a general technique to analyze storage architectures that combine any form of coding and replication, as well as presenting two new schemes for maintaining redundancy using erasure codes. First, we show how to optimally generate MDS fragments directly from existing fragments in the system. Second, we introduce a new scheme called Regenerating Codes which use slightly larger fragments than MDS but have lower overall bandwidth use. We also show through simulation that in realistic environments, Regenerating Codes can reduce maintenance bandwidth use by 25 percent or more compared with the best previous design--a hybrid of replication and erasure codes--while simplifying system architecture.

==> plots/redundancy-k14-Gnutella.dat <==
#
# Created automatically by stats program.
# There is one section per Scheme, separated by two newlines;
# select this using `index' in gnuplot:
#     0  Ideal Erasure
#     1  RC
#     2  Hybrid
#     3  Replication
#     4  OMMDS
#
# Columns, selected with `using' in gnuplot:
#     1  Redundancy (storage overhead) factor
#     2  Pr[data is not available]
#     3  N/A
#     4  Aggregate bandwidth in KB/s per 1 GB file
#     5  N/A
#

# Scheme = Ideal Erasure
1.14285714286     0.999937          nan       4.0981          nan
#1.28571428571     0.999322          nan      4.61036          nan
#1.42857142857     0.996365          nan      5.12263          nan
#1.57142857143     0.987216          nan      5.63489          nan
#1.71428571429     0.966309          nan      6.14715          nan
#1.85714285714     0.928085          nan      6.65941          nan
          2.     0.869229          nan      7.17168          nan
#2.14285714286     0.790184          nan      7.68394          nan
#2.28571428571     0.695239          nan       8.1962          nan
#2.42857142857     0.591317          nan      8.70847          nan
#2.57142857143     0.486178          nan      9.22073          nan
          3.     0.222932          nan      10.7575          nan
          4.    0.0145382          nan      14.3434          nan
          5.  0.000392319          nan      17.9292          nan
          6.  5.97562e-06          nan       21.515          nan
          7.   6.1328e-08          nan      25.1009          nan
          8.   4.7209e-10          nan      28.6867          nan
          9.   2.9209e-12          nan      32.2725          nan
         10.  1.52251e-14          nan      35.8584          nan
         11.  6.91289e-17          nan      39.4442          nan
         12.  2.80196e-19          nan      43.0301          nan


# Scheme = RC
1.14285714286     0.999937          nan      4.38922          nan
#1.28571428571     0.999322          nan      4.93788          nan
#1.42857142857     0.996365          nan      5.48653          nan
#1.57142857143     0.987216          nan      6.03518          nan
#1.71428571429     0.966309          nan      6.58383          nan
#1.85714285714     0.928085          nan      7.13249          nan
          2.     0.869229          nan      7.68114          nan
#2.14285714286     0.790184          nan      8.22979          nan
#2.28571428571     0.695239          nan      8.77845          nan
#2.42857142857     0.591317          nan       9.3271          nan
#2.57142857143     0.486178          nan      9.87575          nan
          3.     0.222932          nan      11.5217          nan
          4.    0.0145382          nan      15.3623          nan
          5.  0.000392319          nan      19.2029          nan
          6.  5.97562e-06          nan      23.0434          nan
          7.   6.1328e-08          nan       26.884          nan
          8.   4.7209e-10          nan      30.7246          nan
          9.   2.9209e-12          nan      34.5651          nan
         10.  1.52251e-14          nan      38.4057          nan
         11.  6.91289e-17          nan      42.2463          nan
         12.  2.80196e-19          nan      46.0868          nan


# Scheme = Hybrid
1.14285714286     0.621054          nan      7.17168          nan
#1.28571428571     0.621054          nan      7.17168          nan
#1.42857142857     0.621054          nan      7.17168          nan
#1.57142857143     0.621054          nan      7.17168          nan
#1.71428571429     0.621054          nan      7.17168          nan
#1.85714285714     0.621054          nan      7.17168          nan
          2.     0.621054          nan      7.17168          nan
#2.14285714286     0.621016          nan      7.68394          nan
#2.28571428571     0.620634          nan       8.1962          nan
#2.42857142857     0.618797          nan      8.70847          nan
#2.57142857143     0.613115          nan      9.22073          nan
          3.     0.539839          nan      10.7575          nan
          4.     0.138453          nan      14.3434          nan
          5.   0.00902902          nan      17.9292          nan
          6.  0.000243652          nan       21.515          nan
          7.  3.71119e-06          nan      25.1009          nan
          8.   3.8088e-08          nan      28.6867          nan
          9.  2.93194e-10          nan      32.2725          nan
         10.  1.81404e-12          nan      35.8584          nan
         11.  9.45566e-15          nan      39.4442          nan
         12.  4.29329e-17          nan      43.0301          nan


# Scheme = Replication
1.14285714286     0.385709          nan      7.17168          nan
1.28571428571     0.385709          nan      7.17168          nan
1.42857142857     0.385709          nan      7.17168          nan
1.57142857143     0.385709          nan      7.17168          nan
1.71428571429     0.385709          nan      7.17168          nan
1.85714285714     0.385709          nan      7.17168          nan
          2.     0.385709          nan      7.17168          nan
2.14285714286     0.239547          nan      10.7575          nan
2.28571428571     0.239547          nan      10.7575          nan
2.42857142857     0.239547          nan      10.7575          nan
2.57142857143     0.239547          nan      10.7575          nan
          3.     0.239547          nan      10.7575          nan
          4.     0.148772          nan      14.3434          nan
          5.    0.0923954          nan      17.9292          nan
          6.    0.0573826          nan       21.515          nan
          7.    0.0356378          nan      25.1009          nan
          8.     0.022133          nan      28.6867          nan
          9.    0.0137458          nan      32.2725          nan
         10.   0.00853691          nan      35.8584          nan
         11.   0.00530189          nan      39.4442          nan
         12.   0.00329277          nan      43.0301          nan


# Scheme = OMMDS
1.14285714286     0.999937          nan      30.7358          nan
1.28571428571     0.999322          nan       19.594          nan
1.42857142857     0.996365          nan      16.2217          nan
#1.57142857143     0.987216          nan      14.7916          nan
#1.71428571429     0.966309          nan      14.1384          nan
#1.85714285714     0.928085          nan      13.8738          nan
          2.     0.869229          nan      13.8311          nan
#2.14285714286     0.790184          nan      13.9271          nan
#2.28571428571     0.695239          nan      14.1157          nan
#2.42857142857     0.591317          nan       14.369          nan
#2.57142857143     0.486178          nan      14.6693          nan
          3.     0.222932          nan      15.7521          nan
          4.    0.0145382          nan       18.783          nan
          5.  0.000392319          nan      22.0913          nan
          6.  5.97562e-06          nan      25.5107          nan
          7.   6.1328e-08          nan      28.9855          nan
          8.   4.7209e-10          nan      32.4921          nan
          9.   2.9209e-12          nan      36.0185          nan
         10.  1.52251e-14          nan      39.5581          nan
         11.  6.91289e-17          nan      43.1069          nan
         12.  2.80196e-19          nan      46.6625          nan




==> plots/redundancy-k14-Microsoft.dat <==
#
# Created automatically by stats program.
# There is one section per Scheme, separated by two newlines;
# select this using `index' in gnuplot:
#     0  Erasure ideal
#     1  Erasure++
#     2  Erasure and a replica
#     3  Replication
#
# Columns, selected with `using' in gnuplot:
#     1  Redundancy (storage overhead) factor
#     2  Pr[data is not available]
#     3  N/A
#     4  Aggregate bandwidth in KB/s per 1 GB file
#     5  N/A
#

# Scheme = Erasure ideal
1.14285714286     0.178706          nan     0.526701          nan
1.42857142857   0.00149715          nan     0.658377          nan
1.71428571429  3.29856e-06          nan     0.790052          nan
          2.  3.48985e-09          nan     0.921727          nan
2.28571428571  2.31113e-12          nan       1.0534          nan
2.57142857143   1.1039e-15          nan      1.18508          nan
          3.  7.46072e-21          nan      1.38259          nan
          4.  1.77871e-33          nan      1.84345          nan
          5.  1.44823e-46          nan      2.30432          nan
          6.  6.20795e-60          nan      2.76518          nan
          7.  1.73575e-73          nan      3.22605          nan
          8.  3.57634e-87          nan      3.68691          nan
          9.  5.8599e-101          nan      4.14777          nan
         10. 8.03331e-115          nan      4.60864          nan
         11. 9.54762e-129          nan       5.0695          nan
         12. 1.00956e-142          nan      5.53036          nan


# Scheme = Erasure++
1.14285714286     0.178706          nan     0.564117          nan
1.42857142857   0.00149715          nan     0.705147          nan
1.71428571429  3.29856e-06          nan     0.846176          nan
          2.  3.48985e-09          nan     0.987205          nan
2.28571428571  2.31113e-12          nan      1.12823          nan
2.57142857143   1.1039e-15          nan      1.26926          nan
          3.  7.46072e-21          nan      1.48081          nan
          4.  1.77871e-33          nan      1.97441          nan
          5.  1.44823e-46          nan      2.46801          nan
          6.  6.20795e-60          nan      2.96162          nan
          7.  1.73575e-73          nan      3.45522          nan
          8.  3.57634e-87          nan      3.94882          nan
          9.  5.8599e-101          nan      4.44242          nan
         10. 8.03331e-115          nan      4.93603          nan
         11. 9.54762e-129          nan      5.42963          nan
         12. 1.00956e-142          nan      5.92323          nan


# Scheme = Erasure and a replica
1.14285714286      0.06853          nan     0.921727          nan
1.42857142857      0.06853          nan     0.921727          nan
1.71428571429      0.06853          nan     0.921727          nan
          2.      0.06853          nan     0.921727          nan
2.28571428571   0.00190444          nan       1.0534          nan
2.57142857143  7.29135e-06          nan      1.18508          nan
          3.  3.22176e-10          nan      1.38259          nan
          4.  6.88759e-22          nan      1.84345          nan
          5.  1.64207e-34          nan      2.30432          nan
          6.  1.33697e-47          nan      2.76518          nan
          7.  5.73105e-61          nan      3.22605          nan
          8.  1.60241e-74          nan      3.68691          nan
          9.  3.30161e-88          nan      4.14777          nan
         10. 5.40975e-102          nan      4.60864          nan
         11. 7.41619e-116          nan       5.0695          nan
         12. 8.81417e-130          nan      5.53036          nan


# Scheme = Replication
1.14285714286   0.00852261          nan     0.921727          nan
1.42857142857   0.00852261          nan     0.921727          nan
1.71428571429   0.00852261          nan     0.921727          nan
          2.   0.00852261          nan     0.921727          nan
2.28571428571  0.000786791          nan      1.38259          nan
2.57142857143  0.000786791          nan      1.38259          nan
          3.  0.000786791          nan      1.38259          nan
          4.  7.26349e-05          nan      1.84345          nan
          5.  6.70551e-06          nan      2.30432          nan
          6.  6.19039e-07          nan      2.76518          nan
          7.  5.71485e-08          nan      3.22605          nan
          8.  5.27583e-09          nan      3.68691          nan
          9.  4.87054e-10          nan      4.14777          nan
         10.  4.49639e-11          nan      4.60864          nan
         11.  4.15098e-12          nan       5.0695          nan
         12.   3.8321e-13          nan      5.53036          nan




==> plots/redundancy-k14-PlanetLab.dat <==
#
# Created automatically by stats program.
# There is one section per Scheme, separated by two newlines;
# select this using `index' in gnuplot:
#     0  Ideal Erasure
#     1  RC
#     2  Hybrid
#     3  Replication
#     4  OMMDS
#
# Columns, selected with `using' in gnuplot:
#     1  Redundancy (storage overhead) factor
#     2  Pr[data is not available]
#     3  N/A
#     4  Aggregate bandwidth in KB/s per 1 GB file
#     5  N/A
#

# Scheme = Ideal Erasure
1.14285714286   0.00739901          nan     0.240937          nan
1.28571428571  7.26284e-05          nan     0.271054          nan
1.42857142857  4.27836e-07          nan     0.301171          nan
1.57142857143  1.79797e-09          nan     0.331288          nan
1.71428571429  5.92649e-12          nan     0.361405          nan
1.85714285714  1.62474e-14          nan     0.391522          nan
          2.  3.85245e-17          nan     0.421639          nan
2.14285714286  8.12156e-20          nan     0.451756          nan
2.28571428571  1.55342e-22          nan     0.481873          nan
2.42857142857  2.73746e-25          nan      0.51199          nan
2.57142857143  4.49779e-28          nan     0.542108          nan
          3.   1.4284e-36          nan     0.632459          nan
          4.  5.79229e-57          nan     0.843278          nan
          5.  7.97954e-78          nan       1.0541          nan
          6.  5.77492e-99          nan      1.26492          nan
          7. 2.72309e-120          nan      1.47574          nan
          8. 9.45625e-142          nan      1.68656          nan
          9. 2.61036e-163          nan      1.89738          nan
         10. 6.02722e-185          nan       2.1082          nan
         11. 1.20628e-206          nan      2.31902          nan
         12. 2.14761e-228          nan      2.52984          nan


# Scheme = RC
1.14285714286   0.00739901          nan     0.258052          nan
1.28571428571  7.26284e-05          nan     0.290309          nan
1.42857142857  4.27836e-07          nan     0.322566          nan
1.57142857143  1.79797e-09          nan     0.354822          nan
1.71428571429  5.92649e-12          nan     0.387079          nan
1.85714285714  1.62474e-14          nan     0.419335          nan
          2.  3.85245e-17          nan     0.451592          nan
2.14285714286  8.12156e-20          nan     0.483848          nan
2.28571428571  1.55342e-22          nan     0.516105          nan
2.42857142857  2.73746e-25          nan     0.548361          nan
2.57142857143  4.49779e-28          nan     0.580618          nan
          3.   1.4284e-36          nan     0.677388          nan
          4.  5.79229e-57          nan     0.903183          nan
          5.  7.97954e-78          nan      1.12898          nan
          6.  5.77492e-99          nan      1.35478          nan
          7. 2.72309e-120          nan      1.58057          nan
          8. 9.45625e-142          nan      1.80637          nan
          9. 2.61036e-163          nan      2.03216          nan
         10. 6.02722e-185          nan      2.25796          nan
         11. 1.20628e-206          nan      2.48375          nan
         12. 2.14761e-228          nan      2.70955          nan


# Scheme = Hybrid
1.14285714286   0.00785255          nan     0.421639          nan
1.28571428571   0.00785255          nan     0.421639          nan
1.42857142857   0.00785255          nan     0.421639          nan
1.57142857143   0.00785255          nan     0.421639          nan
1.71428571429   0.00785255          nan     0.421639          nan
1.85714285714   0.00785255          nan     0.421639          nan
          2.   0.00785255          nan     0.421639          nan
2.14285714286  0.000190184          nan     0.451756          nan
2.28571428571  1.86684e-06          nan     0.481873          nan
2.42857142857  1.09971e-08          nan      0.51199          nan
2.57142857143  4.62149e-11          nan     0.542108          nan
          3.  9.90234e-19          nan     0.632459          nan
          4.  3.67155e-38          nan     0.843278          nan
          5.  1.48885e-58          nan       1.0541          nan
          6.  2.05106e-79          nan      1.26492          nan
          7. 1.48438e-100          nan      1.47574          nan
          8. 6.99944e-122          nan      1.68656          nan
          9. 2.43063e-143          nan      1.89738          nan
         10. 6.70966e-165          nan       2.1082          nan
         11. 1.54924e-186          nan      2.31902          nan
         12. 3.10063e-208          nan      2.52984          nan


# Scheme = Replication
1.14285714286  0.000660696          nan     0.421639          nan
1.28571428571  0.000660696          nan     0.421639          nan
1.42857142857  0.000660696          nan     0.421639          nan
1.57142857143  0.000660696          nan     0.421639          nan
1.71428571429  0.000660696          nan     0.421639          nan
1.85714285714  0.000660696          nan     0.421639          nan
          2.  0.000660696          nan     0.421639          nan
2.14285714286  1.69825e-05          nan     0.632459          nan
2.28571428571  1.69825e-05          nan     0.632459          nan
2.42857142857  1.69825e-05          nan     0.632459          nan
2.57142857143  1.69825e-05          nan     0.632459          nan
          3.  1.69825e-05          nan     0.632459          nan
          4.  4.36519e-07          nan     0.843278          nan
          5.  1.12203e-08          nan       1.0541          nan
          6.  2.88406e-10          nan      1.26492          nan
          7.  7.41319e-12          nan      1.47574          nan
          8.  1.90549e-13          nan      1.68656          nan
          9.  4.89786e-15          nan      1.89738          nan
         10.  1.25895e-16          nan       2.1082          nan
         11.  3.23599e-18          nan      2.31902          nan
         12.   8.3178e-20          nan      2.52984          nan


# Scheme = OMMDS
1.14285714286   0.00739901          nan      1.80703          nan
1.28571428571  7.26284e-05          nan      1.15198          nan
1.42857142857  4.27836e-07          nan     0.953708          nan
1.57142857143  1.79797e-09          nan     0.869631          nan
1.71428571429  5.92649e-12          nan     0.831232          nan
1.85714285714  1.62474e-14          nan     0.815671          nan
          2.  3.85245e-17          nan     0.813161          nan
2.14285714286  8.12156e-20          nan     0.818808          nan
2.28571428571  1.55342e-22          nan     0.829893          nan
2.42857142857  2.73746e-25          nan     0.844784          nan
2.57142857143  4.49779e-28          nan     0.862444          nan
          3.   1.4284e-36          nan       0.9261          nan
          4.  5.79229e-57          nan      1.10429          nan
          5.  7.97954e-78          nan       1.2988          nan
          6.  5.77492e-99          nan      1.49983          nan
          7. 2.72309e-120          nan      1.70413          nan
          8. 9.45625e-142          nan      1.91028          nan
          9. 2.61036e-163          nan      2.11761          nan
         10. 6.02722e-185          nan      2.32571          nan
         11. 1.20628e-206          nan      2.53435          nan
         12. 2.14761e-228          nan      2.74339          nan




==> plots/redundancy-k14-Skype.dat <==
#
# Created automatically by stats program.
# There is one section per Scheme, separated by two newlines;
# select this using `index' in gnuplot:
#     0  Erasure ideal
#     1  Erasure++
#     2  Erasure and a replica
#     3  Replication
#     4  OMMDS
#
# Columns, selected with `using' in gnuplot:
#     1  Redundancy (storage overhead) factor
#     2  Pr[data is not available]
#     3  N/A
#     4  Aggregate bandwidth in KB/s per 1 GB file
#     5  N/A
#

# Scheme = Erasure ideal
1.14285714286     0.956235          nan      1.66785          nan
1.42857142857      0.58986          nan      2.08481          nan
1.71428571429     0.188307          nan      2.50177          nan
          2.    0.0352111          nan      2.91873          nan
2.28571428571   0.00444959          nan      3.33569          nan
2.57142857143  0.000420527          nan      3.75265          nan
          3.  8.18646e-06          nan       4.3781          nan
          4.  2.46695e-10          nan      5.83746          nan
          5.  2.63485e-15          nan      7.29683          nan
          6.   1.5034e-20          nan      8.75619          nan
          7.  5.63587e-26          nan      10.2156          nan
          8.  1.56329e-31          nan      11.6749          nan
          9.  3.45716e-37          nan      13.1343          nan
         10.  6.40746e-43          nan      14.5937          nan
         11.  1.03077e-48          nan       16.053          nan
         12.  1.47652e-54          nan      17.5124          nan


# Scheme = Erasure++
1.14285714286     0.956235          nan      1.78633          nan
1.42857142857      0.58986          nan      2.23291          nan
1.71428571429     0.188307          nan      2.67949          nan
          2.    0.0352111          nan      3.12607          nan
2.28571428571   0.00444959          nan      3.57265          nan
2.57142857143  0.000420527          nan      4.01924          nan
          3.  8.18646e-06          nan      4.68911          nan
          4.  2.46695e-10          nan      6.25214          nan
          5.  2.63485e-15          nan      7.81518          nan
          6.   1.5034e-20          nan      9.37822          nan
          7.  5.63587e-26          nan      10.9413          nan
          8.  1.56329e-31          nan      12.5043          nan
          9.  3.45716e-37          nan      14.0673          nan
         10.  6.40746e-43          nan      15.6304          nan
         11.  1.03077e-48          nan      17.1934          nan
         12.  1.47652e-54          nan      18.7564          nan


# Scheme = Erasure and a replica
1.14285714286     0.350949          nan      2.91873          nan
1.42857142857     0.350949          nan      2.91873          nan
1.71428571429     0.350949          nan      2.91873          nan
          2.     0.350949          nan      2.91873          nan
2.28571428571     0.286876          nan      3.33569          nan
2.57142857143     0.126627          nan      3.75265          nan
          3.     0.012386          nan       4.3781          nan
          4.  2.87969e-06          nan      5.83746          nan
          5.  8.67783e-11          nan      7.29683          nan
          6.  9.26841e-16          nan      8.75619          nan
          7.  5.28842e-21          nan      10.2156          nan
          8.  1.98249e-26          nan      11.6749          nan
          9.  5.49907e-32          nan      13.1343          nan
         10.   1.2161e-37          nan      14.5937          nan
         11.  2.25391e-43          nan       16.053          nan
         12.  3.62585e-49          nan      17.5124          nan


# Scheme = Replication
1.14285714286     0.123737          nan      2.91873          nan
1.42857142857     0.123737          nan      2.91873          nan
1.71428571429     0.123737          nan      2.91873          nan
          2.     0.123737          nan      2.91873          nan
2.28571428571    0.0435262          nan       4.3781          nan
2.57142857143    0.0435262          nan       4.3781          nan
          3.    0.0435262          nan       4.3781          nan
          4.    0.0153109          nan      5.83746          nan
          5.   0.00538581          nan      7.29683          nan
          6.   0.00189453          nan      8.75619          nan
          7.  0.000666425          nan      10.2156          nan
          8.  0.000234424          nan      11.6749          nan
          9.  8.24615e-05          nan      13.1343          nan
         10.  2.90069e-05          nan      14.5937          nan
         11.  1.02036e-05          nan       16.053          nan
         12.  3.58923e-06          nan      17.5124          nan


# Scheme = OMMDS
1.14285714286     0.956235          nan      12.5088          nan
1.42857142857      0.58986          nan      6.60189          nan
1.71428571429     0.188307          nan      5.75407          nan
          2.    0.0352111          nan      5.62898          nan
2.28571428571   0.00444959          nan       5.7448          nan
2.57142857143  0.000420527          nan      5.97013          nan
          3.  8.18646e-06          nan      6.41078          nan
          4.  2.46695e-10          nan      7.64429          nan
          5.  2.63485e-15          nan      8.99073          nan
          6.   1.5034e-20          nan      10.3823          nan
          7.  5.63587e-26          nan      11.7965          nan
          8.  1.56329e-31          nan      13.2236          nan
          9.  3.45716e-37          nan      14.6588          nan
         10.  6.40746e-43          nan      16.0993          nan
         11.  1.03077e-48          nan      17.5437          nan
         12.  1.47652e-54          nan      18.9907          nan


==> plots/redundancy-k7-Gnutella.dat <==
#
# Created automatically by stats program.
# There is one section per Scheme, separated by two newlines;
# select this using `index' in gnuplot:
#     0  Ideal Erasure
#     1  RC
#     2  Hybrid
#     3  Replication
#     4  OMMDS
#
# Columns, selected with `using' in gnuplot:
#     1  Redundancy (storage overhead) factor
#     2  Pr[data is not available]
#     3  N/A
#     4  Aggregate bandwidth in KB/s per 1 GB file
#     5  N/A
#

# Scheme = Ideal Erasure
1.14285714286        0.994          nan       4.0981          nan
#1.28571428571     0.981881          nan      4.61036          nan
#1.42857142857     0.959302          nan      5.12263          nan
#1.57142857143     0.924245          nan      5.63489          nan
#1.71428571429     0.876346          nan      6.14715          nan
#1.85714285714     0.816851          nan      6.65941          nan
          2.     0.748229          nan      7.17168          nan
#2.14285714286     0.673648          nan      7.68394          nan
#2.28571428571      0.59645          nan       8.1962          nan
#2.42857142857     0.519739          nan      8.70847          nan
#2.57142857143      0.44611          nan      9.22073          nan
          3.     0.260022          nan      10.7575          nan
          4.    0.0508003          nan      14.3434          nan
          5.   0.00690986          nan      17.9292          nan
          6.  0.000739783          nan       21.515          nan
          7.  6.69416e-05          nan      25.1009          nan
          8.  5.35031e-06          nan      28.6867          nan
          9.  3.88794e-07          nan      32.2725          nan
         10.  2.62048e-08          nan      35.8584          nan
         11.  1.66179e-09          nan      39.4442          nan
         12.  1.00209e-10          nan      43.0301          nan


# Scheme = RC
1.14285714286        0.994          nan      4.66993          nan
#1.28571428571     0.981881          nan      5.25367          nan
#1.42857142857     0.959302          nan      5.83741          nan
#1.57142857143     0.924245          nan      6.42115          nan
#1.71428571429     0.876346          nan      7.00489          nan
#1.85714285714     0.816851          nan      7.58864          nan
          2.     0.748229          nan      8.17238          nan
#2.14285714286     0.673648          nan      8.75612          nan
#2.28571428571      0.59645          nan      9.33986          nan
#2.42857142857     0.519739          nan       9.9236          nan
#2.57142857143      0.44611          nan      10.5073          nan
          3.     0.260022          nan      12.2586          nan
          4.    0.0508003          nan      16.3448          nan
          5.   0.00690986          nan      20.4309          nan
          6.  0.000739783          nan      24.5171          nan
          7.  6.69416e-05          nan      28.6033          nan
          8.  5.35031e-06          nan      32.6895          nan
          9.  3.88794e-07          nan      36.7757          nan
         10.  2.62048e-08          nan      40.8619          nan
         11.  1.66179e-09          nan      44.9481          nan
         12.  1.00209e-10          nan      49.0343          nan


# Scheme = Hybrid
1.14285714286     0.620358          nan      7.17168          nan
#1.28571428571     0.620358          nan      7.17168          nan
#1.42857142857     0.620358          nan      7.17168          nan
#1.57142857143     0.620358          nan      7.17168          nan
#1.71428571429     0.620358          nan      7.17168          nan
#1.85714285714     0.620358          nan      7.17168          nan
          2.     0.620358          nan      7.17168          nan
#2.14285714286     0.617328          nan      7.68394          nan
#2.28571428571     0.609802          nan       8.1962          nan
#2.42857142857     0.595779          nan      8.70847          nan
#2.57142857143     0.574007          nan      9.22073          nan
          3.     0.464691          nan      10.7575          nan
          4.     0.161488          nan      14.3434          nan
          5.    0.0315498          nan      17.9292          nan
          6.    0.0042914          nan       21.515          nan
          7.  0.000459446          nan      25.1009          nan
          8.  4.15744e-05          nan      28.6867          nan
          9.  3.32284e-06          nan      32.2725          nan
         10.  2.41462e-07          nan      35.8584          nan
         11.  1.62746e-08          nan      39.4442          nan
         12.  1.03206e-09          nan      43.0301          nan


# Scheme = Replication
1.14285714286     0.385709          nan      7.17168          nan
1.28571428571     0.385709          nan      7.17168          nan
1.42857142857     0.385709          nan      7.17168          nan
1.57142857143     0.385709          nan      7.17168          nan
1.71428571429     0.385709          nan      7.17168          nan
1.85714285714     0.385709          nan      7.17168          nan
          2.     0.385709          nan      7.17168          nan
2.14285714286     0.239547          nan      10.7575          nan
2.28571428571     0.239547          nan      10.7575          nan
2.42857142857     0.239547          nan      10.7575          nan
2.57142857143     0.239547          nan      10.7575          nan
          3.     0.239547          nan      10.7575          nan
          4.     0.148772          nan      14.3434          nan
          5.    0.0923954          nan      17.9292          nan
          6.    0.0573826          nan       21.515          nan
          7.    0.0356378          nan      25.1009          nan
          8.     0.022133          nan      28.6867          nan
          9.    0.0137458          nan      32.2725          nan
         10.   0.00853691          nan      35.8584          nan
         11.   0.00530189          nan      39.4442          nan
         12.   0.00329277          nan      43.0301          nan


# Scheme = OMMDS
1.14285714286        0.994          nan      28.6867          nan
1.28571428571     0.981881          nan      18.4415          nan
1.42857142857     0.959302          nan      15.3679          nan
#1.57142857143     0.924245          nan      14.0872          nan
#1.71428571429     0.876346          nan      13.5237          nan
#1.85714285714     0.816851          nan      13.3188          nan
          2.     0.748229          nan      13.3188          nan
#2.14285714286     0.673648          nan      13.4469          nan
#2.28571428571      0.59645          nan      13.6603          nan
#2.42857142857     0.519739          nan      13.9335          nan
#2.57142857143      0.44611          nan      14.2502          nan
          3.     0.260022          nan      15.3679          nan
          4.    0.0508003          nan      18.4415          nan
          5.   0.00690986          nan      21.7712          nan
          6.  0.000739783          nan      25.2033          nan
          7.  6.69416e-05          nan      28.6867          nan
          8.  5.35031e-06          nan      32.1994          nan
          9.  3.88794e-07          nan      35.7303          nan
         10.  2.62048e-08          nan      39.2735          nan
         11.  1.66179e-09          nan      42.8252          nan
         12.  1.00209e-10          nan      46.3831          nan




==> plots/redundancy-k7-Microsoft.dat <==
#
# Created automatically by stats program.
# There is one section per Scheme, separated by two newlines;
# select this using `index' in gnuplot:
#     0  Erasure ideal
#     1  Erasure++
#     2  Erasure and a replica
#     3  Replication
#
# Columns, selected with `using' in gnuplot:
#     1  Redundancy (storage overhead) factor
#     2  Pr[data is not available]
#     3  N/A
#     4  Aggregate bandwidth in KB/s per 1 GB file
#     5  N/A
#

# Scheme = Erasure ideal
1.14285714286     0.164348          nan     0.526701          nan
1.42857142857   0.00966505          nan     0.658377          nan
1.71428571429  0.000349626          nan     0.790052          nan
          2.  9.49279e-06          nan     0.921727          nan
2.28571428571  2.13028e-07          nan       1.0534          nan
2.57142857143  4.17214e-09          nan      1.18508          nan
          3.  9.50942e-12          nan      1.38259          nan
          4.  3.72871e-18          nan      1.84345          nan
          5.  9.12343e-25          nan      2.30432          nan
          6.   1.6785e-31          nan      2.76518          nan
          7.  2.55031e-38          nan      3.22605          nan
          8.  3.37753e-45          nan      3.68691          nan
          9.  4.03341e-52          nan      4.14777          nan


# Scheme = Erasure++
1.14285714286     0.164348          nan     0.600195          nan
1.42857142857   0.00966505          nan     0.750243          nan
1.71428571429  0.000349626          nan     0.900292          nan
          2.  9.49279e-06          nan      1.05034          nan
2.28571428571  2.13028e-07          nan      1.20039          nan
2.57142857143  4.17214e-09          nan      1.35044          nan
          3.  9.50942e-12          nan      1.57551          nan
          4.  3.72871e-18          nan      2.10068          nan
          5.  9.12343e-25          nan      2.62585          nan
          6.   1.6785e-31          nan      3.15102          nan
          7.  2.55031e-38          nan      3.67619          nan
          8.  3.37753e-45          nan      4.20136          nan
          9.  4.03341e-52          nan      4.72653          nan


# Scheme = Erasure and a replica
1.14285714286    0.0454558          nan     0.921727          nan
1.42857142857    0.0454558          nan     0.921727          nan
1.71428571429    0.0454558          nan     0.921727          nan
          2.    0.0454558          nan     0.921727          nan
2.28571428571    0.0039894          nan       1.0534          nan
2.57142857143  0.000177453          nan      1.18508          nan
          3.  8.76355e-07          nan      1.38259          nan
          4.  8.77891e-13          nan      1.84345          nan
          5.  3.44227e-19          nan      2.30432          nan
          6.  8.42257e-26          nan      2.76518          nan
          7.  1.54956e-32          nan      3.22605          nan
          8.  2.35439e-39          nan      3.68691          nan
          9.  3.11807e-46          nan      4.14777          nan


# Scheme = Replication
1.14285714286   0.00852261          nan     0.921727          nan
1.42857142857   0.00852261          nan     0.921727          nan
1.71428571429   0.00852261          nan     0.921727          nan
          2.   0.00852261          nan     0.921727          nan
2.28571428571  0.000786791          nan      1.38259          nan
2.57142857143  0.000786791          nan      1.38259          nan
          3.  0.000786791          nan      1.38259          nan
          4.  7.26349e-05          nan      1.84345          nan
          5.  6.70551e-06          nan      2.30432          nan
          6.  6.19039e-07          nan      2.76518          nan
          7.  5.71485e-08          nan      3.22605          nan
          8.  5.27583e-09          nan      3.68691          nan
          9.  4.87054e-10          nan      4.14777          nan




==> plots/redundancy-k7-PlanetLab.dat <==
#
# Created automatically by stats program.
# There is one section per Scheme, separated by two newlines;
# select this using `index' in gnuplot:
#     0  Ideal Erasure
#     1  RC
#     2  Hybrid
#     3  Replication
#     4  OMMDS
#
# Columns, selected with `using' in gnuplot:
#     1  Redundancy (storage overhead) factor
#     2  Pr[data is not available]
#     3  N/A
#     4  Aggregate bandwidth in KB/s per 1 GB file
#     5  N/A
#

# Scheme = Ideal Erasure
1.14285714286    0.0166866          nan     0.240937          nan
1.28571428571   0.00126977          nan     0.271054          nan
1.42857142857   8.0947e-05          nan     0.301171          nan
1.57142857143  4.55316e-06          nan     0.331288          nan
1.71428571429  2.33181e-07          nan     0.361405          nan
1.85714285714  1.10995e-08          nan     0.391522          nan
          2.  4.98171e-10          nan     0.421639          nan
2.14285714286  2.13039e-11          nan     0.451756          nan
2.28571428571  8.74883e-13          nan     0.481873          nan
2.42857142857  3.47123e-14          nan      0.51199          nan
2.57142857143    1.337e-15          nan     0.542108          nan
          3.  6.62181e-20          nan     0.632459          nan
          4.   3.3978e-30          nan     0.843278          nan
          5.  1.08348e-40          nan       1.0541          nan
          6.  2.59324e-51          nan      1.26492          nan
          7.  5.12113e-62          nan      1.47574          nan
          8.  8.81032e-73          nan      1.68656          nan
          9.  1.36626e-83          nan      1.89738          nan
         10.  1.95391e-94          nan       2.1082          nan
         11. 2.61862e-105          nan      2.31902          nan
         12. 3.32746e-116          nan      2.52984          nan


# Scheme = RC
1.14285714286    0.0166866          nan     0.274556          nan
1.28571428571   0.00126977          nan     0.308875          nan
1.42857142857   8.0947e-05          nan     0.343195          nan
1.57142857143  4.55316e-06          nan     0.377514          nan
1.71428571429  2.33181e-07          nan     0.411834          nan
1.85714285714  1.10995e-08          nan     0.446153          nan
          2.  4.98171e-10          nan     0.480473          nan
2.14285714286  2.13039e-11          nan     0.514792          nan
2.28571428571  8.74883e-13          nan     0.549112          nan
2.42857142857  3.47123e-14          nan     0.583431          nan
2.57142857143    1.337e-15          nan      0.61775          nan
          3.  6.62181e-20          nan     0.720709          nan
          4.   3.3978e-30          nan     0.960945          nan
          5.  1.08348e-40          nan      1.20118          nan
          6.  2.59324e-51          nan      1.44142          nan
          7.  5.12113e-62          nan      1.68165          nan
          8.  8.81032e-73          nan      1.92189          nan
          9.  1.36626e-83          nan      2.16213          nan
         10.  1.95391e-94          nan      2.40236          nan
         11. 2.61862e-105          nan       2.6426          nan
         12. 3.32746e-116          nan      2.88284          nan


# Scheme = Hybrid
1.14285714286   0.00428313          nan     0.421639          nan
1.28571428571   0.00428313          nan     0.421639          nan
1.42857142857   0.00428313          nan     0.421639          nan
1.57142857143   0.00428313          nan     0.421639          nan
1.71428571429   0.00428313          nan     0.421639          nan
1.85714285714   0.00428313          nan     0.421639          nan
          2.   0.00428313          nan     0.421639          nan
2.14285714286  0.000428913          nan     0.451756          nan
2.28571428571  3.26382e-05          nan     0.481873          nan
2.42857142857  2.08066e-06          nan      0.51199          nan
2.57142857143  1.17035e-07          nan     0.542108          nan
          3.   1.2805e-11          nan     0.632459          nan
          4.  1.70207e-21          nan     0.843278          nan
          5.  8.73371e-32          nan       1.0541          nan
          6.  2.78499e-42          nan      1.26492          nan
          7.  6.66566e-53          nan      1.47574          nan
          8.  1.31634e-63          nan      1.68656          nan
          9.  2.26461e-74          nan      1.89738          nan
         10.  3.51183e-85          nan       2.1082          nan
         11.  5.02234e-96          nan      2.31902          nan
         12. 6.73089e-107          nan      2.52984          nan


# Scheme = Replication
1.14285714286  0.000660696          nan     0.421639          nan
1.28571428571  0.000660696          nan     0.421639          nan
1.42857142857  0.000660696          nan     0.421639          nan
1.57142857143  0.000660696          nan     0.421639          nan
1.71428571429  0.000660696          nan     0.421639          nan
1.85714285714  0.000660696          nan     0.421639          nan
          2.  0.000660696          nan     0.421639          nan
2.14285714286  1.69825e-05          nan     0.632459          nan
2.28571428571  1.69825e-05          nan     0.632459          nan
2.42857142857  1.69825e-05          nan     0.632459          nan
2.57142857143  1.69825e-05          nan     0.632459          nan
          3.  1.69825e-05          nan     0.632459          nan
          4.  4.36519e-07          nan     0.843278          nan
          5.  1.12203e-08          nan       1.0541          nan
          6.  2.88406e-10          nan      1.26492          nan
          7.  7.41319e-12          nan      1.47574          nan
          8.  1.90549e-13          nan      1.68656          nan
          9.  4.89786e-15          nan      1.89738          nan
         10.  1.25895e-16          nan       2.1082          nan
         11.  3.23599e-18          nan      2.31902          nan
         12.   8.3178e-20          nan      2.52984          nan


# Scheme = OMMDS
1.14285714286    0.0166866          nan      1.68656          nan
1.28571428571   0.00126977          nan      1.08422          nan
1.42857142857   8.0947e-05          nan     0.903513          nan
1.57142857143  4.55316e-06          nan      0.82822          nan
1.71428571429  2.33181e-07          nan     0.795091          nan
1.85714285714  1.10995e-08          nan     0.783044          nan
          2.  4.98171e-10          nan     0.783044          nan
2.14285714286  2.13039e-11          nan     0.790574          nan
2.28571428571  8.74883e-13          nan     0.803122          nan
2.42857142857  3.47123e-14          nan     0.819185          nan
2.57142857143    1.337e-15          nan     0.837803          nan
          3.  6.62181e-20          nan     0.903513          nan
          4.   3.3978e-30          nan      1.08422          nan
          5.  1.08348e-40          nan      1.27998          nan
          6.  2.59324e-51          nan      1.48176          nan
          7.  5.12113e-62          nan      1.68656          nan
          8.  8.81032e-73          nan      1.89307          nan
          9.  1.36626e-83          nan      2.10067          nan
         10.  1.95391e-94          nan      2.30898          nan
         11. 2.61862e-105          nan      2.51779          nan
         12. 3.32746e-116          nan      2.72697          nan




==> plots/redundancy-k7-Skype.dat <==
#
# Created automatically by stats program.
# There is one section per Scheme, separated by two newlines;
# select this using `index' in gnuplot:
#     0  Erasure ideal
#     1  Erasure++
#     2  Erasure and a replica
#     3  Replication
#     4  OMMDS
#
# Columns, selected with `using' in gnuplot:
#     1  Redundancy (storage overhead) factor
#     2  Pr[data is not available]
#     3  N/A
#     4  Aggregate bandwidth in KB/s per 1 GB file
#     5  N/A
#

# Scheme = Erasure ideal
1.14285714286     0.833465          nan      1.66785          nan
1.42857142857     0.490959          nan      2.08481          nan
1.71428571429     0.216624          nan      2.50177          nan
          2.    0.0774193          nan      2.91873          nan
2.28571428571    0.0237074          nan      3.33569          nan
2.57142857143   0.00646067          nan      3.75265          nan
          3.  0.000780141          nan       4.3781          nan
          4.  3.37324e-06          nan      5.83746          nan
          5.  9.34834e-09          nan      7.29683          nan
          6.  1.97012e-11          nan      8.75619          nan
          7.  3.44887e-14          nan      10.2156          nan
          8.  5.28036e-17          nan      11.6749          nan
          9.  7.30537e-20          nan      13.1343          nan


# Scheme = Erasure++
1.14285714286     0.833465          nan      1.90057          nan
1.42857142857     0.490959          nan      2.37571          nan
1.71428571429     0.216624          nan      2.85085          nan
          2.    0.0774193          nan        3.326          nan
2.28571428571    0.0237074          nan      3.80114          nan
2.57142857143   0.00646067          nan      4.27628          nan
          3.  0.000780141          nan      4.98899          nan
          4.  3.37324e-06          nan      6.65199          nan
          5.  9.34834e-09          nan      8.31499          nan
          6.  1.97012e-11          nan      9.97799          nan
          7.  3.44887e-14          nan       11.641          nan
          8.  5.28036e-17          nan       13.304          nan
          9.  7.30537e-20          nan       14.967          nan


# Scheme = Erasure and a replica
1.14285714286     0.334844          nan      2.91873          nan
1.42857142857     0.334844          nan      2.91873          nan
1.71428571429     0.334844          nan      2.91873          nan
          2.     0.334844          nan      2.91873          nan
2.28571428571     0.234562          nan      3.33569          nan
2.57142857143       0.1183          nan      3.75265          nan
          3.    0.0272333          nan       4.3781          nan
          4.  0.000274425          nan      5.83746          nan
          5.  1.18658e-06          nan      7.29683          nan
          6.   3.2884e-09          nan      8.75619          nan
          7.  6.93014e-12          nan      10.2156          nan
          8.  1.21318e-14          nan      11.6749          nan
          9.  1.85744e-17          nan      13.1343          nan


# Scheme = Replication
1.14285714286     0.123737          nan      2.91873          nan
1.42857142857     0.123737          nan      2.91873          nan
1.71428571429     0.123737          nan      2.91873          nan
          2.     0.123737          nan      2.91873          nan
2.28571428571    0.0435262          nan       4.3781          nan
2.57142857143    0.0435262          nan       4.3781          nan
          3.    0.0435262          nan       4.3781          nan
          4.    0.0153109          nan      5.83746          nan
          5.   0.00538581          nan      7.29683          nan
          6.   0.00189453          nan      8.75619          nan
          7.  0.000666425          nan      10.2156          nan
          8.  0.000234424          nan      11.6749          nan
          9.  8.24615e-05          nan      13.1343          nan


# Scheme = OMMDS
1.14285714286     0.833465          nan      11.6749          nan
1.42857142857     0.490959          nan      6.25442          nan
1.71428571429     0.216624          nan      5.50389          nan
          2.    0.0774193          nan       5.4205          nan
2.28571428571    0.0237074          nan      5.55949          nan
2.57142857143   0.00646067          nan      5.79956          nan
          3.  0.000780141          nan      6.25442          nan
          4.  3.37324e-06          nan      7.50531          nan
          5.  9.34834e-09          nan      8.86043          nan
          6.  1.97012e-11          nan      10.2573          nan
          7.  3.44887e-14          nan      11.6749          nan
          8.  5.28036e-17          nan      13.1045          nan
          9.  7.30537e-20          nan      14.5415          nan
         10.  9.33629e-23          nan      15.9835          nan
         11.  1.11947e-25          nan       17.429          nan
         12.  1.27378e-28          nan       18.877          nan



